BOMP: Bin-Optimized Motion Planning

In logistics, the ability to quickly compute and execute pick-and-place motions from bins is critical to increasing productivity. We present Bin-Optimized Motion Planning (BOMP), a motion planning framework that plans arm motions for a six-axis industrial robot with a long-nosed suction tool to remove boxes from deep bins. BOMP considers robot arm kinematics, actuation limits, the dimensions of a grasped box, and a varying height map of a bin environment to rapidly generate time-optimized, jerk-limited, and collision-free trajectories. The optimization is warm-started using a deep neural network trained offline in simulation with 25,000 scenes and corresponding trajectories. Experiments with 96 simulated and 15 physical environments suggest that BOMP generates collision-free trajectories that are up to 58 % faster than baseline sampling-based planners and up to 36 % faster than an industry-standard Up-Over-Down algorithm, which has an extremely low 15 % success rate in this context. BOMP also generates jerk-limited trajectories while baselines do not. Website: https://sites.google.com/berkeley.edu/bomp.

==> todo.txt <==
MVP Priority List
 - fix network to always output the right time! (KD)
   - record failure rates as well (DJ-GOMP was around 7\%) -- an engineering fix is to the optimization for the predicted time and increments of it.
    - Decoupling approach:
        - Train a second network that takes a trajectory as input, and then predicts the timestamp (use raw data as opposed to network outputs for training)
        - If possible, also use trajectory network output to encourage better generalization
    - Try to get the loss to penalize underestimation on time more than overestimation
        - Worst case use engineering solution of just going up by some amount from the t
 - review and fix green comments (ZT) (EQ once done with figures)
 - figures: (EQ)
    - figure 2 needs network change
    - figure 4 needs to be changed to match  physical
    - SAM figure
*** - 10 (or more) physically executed trajectories ***
 - 100 (if time, 1000) simulation experiments with fixed time-network
 - define / remove "impossible" scenes
 - Writing: mention lack of jerk limits
 - Writing: be very clear to explain that baselines use capsule collision checking
    - but this is possible
 - Writing: be clear that prrt* should never fail; it just fails because of the time limit
 - remove any of MPT-10 failures (and explain why!!!)
    - because we would just pick another box...
 - reduce to 6+N pages [keep this as last item in MVP list]
 - timing:
    - forward inference + optimization (ignore load from file)
    - mpt + kunz trajectories solve
    - kunz trajectories solve

Paper minus results by 9am PST
INITIAL SUBMIT by NOON PST tomorrow (to make sure there are no submission bugs); doesn't have to be MVP yet

Post MVP
 - speed up optimization compute time (this is ICING! write paper first)
 - ideally terminate after at least 1 second but terminate when solution is found or you reach 10 seconds (combine MPT-1 and MPT-10)
 - analyze 40\% failures?
 - remove giant box picks from all experiments
 - intelligently / randomly sample a subset
 - remove references to obstacle hyperplanes and closest collision points in fast mode (JUST get distance)


 Notes: 
  - no acknowledgements until camera-ready


Current lengths:
Introduction + Abstract: 1.5
Related Work: 1
Prob Statement: 0.5
Methods: 3
Experiments: 1.5
Limitations + Discussion: 0.5

Desired lengths:
Introduction + Abstract: 1
Related Work: 0.75
Prob Statement: 0.5
Methods: 2
Experiments: 1.5
Limitations + Discussion: 0.25



=====================
Extension TODO:
 - paper writing + figures
 - 50 experiments on physical environments (ideally get grasped objects with SAM)
 - BOMP-COLD with new settings on sim environments
 - report up-over-down failure rate as a limitation of the environment
